Scattering of Strong Radio Waves by Particles in Strongly Magnetized Plasmas and Implications for Fast Radio Bursts

Fast Radio Bursts (FRBs) are millisecond-duration radio transients that are widely believed to originate within magnetar magnetospheres. Large-amplitude radio waves associated with FRBs propagate through strongly magnetized plasmas, where nonlinear scattering can affect their propagation. By solving the relativistic motion of a single particle interacting with electromagnetic waves of arbitrary polarization and propagation angle $\theta_B$, we compute the scattering cross section and the corresponding optical depth. The scattering cross section of the O-mode can exceed that of the X-mode when $a\sin\theta_B < \omega_B/\omega$, and becomes comparable to that of the X-mode when $a\sin\theta_B > \omega_B/\omega$, where $\theta_B$ is the angle between the wave vector and the background field. In the strongly magnetized and quasi-parallel limits, the cross sections asymptotically recover the linear regime scalings and are strongly suppressed by relativistic particle motion, leading to optical depths well below unity. We also show that curvature radiation losses of O-mode waves are strongly suppressed for quasi-parallel propagation, allowing them to escape from the magnetosphere at moderate multiplicities. We propose that Alfv\'en waves excited by magnetar crust quakes can reach amplitudes comparable to the background magnetic field, thus straightening field lines and reducing $\theta_B$. This geometrical alignment enhances the ability of FRBs to freely propagate through the open field line region. These results suggest that large-amplitude waves propagating quasi-parallel to open magnetic field lines can avoid significant single-particle scattering losses, providing a possible condition for their escape.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
